TRAIL: Cross-Shard Validation for Cryptocurrency Byzantine Shard Protection

We present TRAIL: an algorithm that uses a novel consensus procedure to tolerate failed or malicious shards within a blockchain-based cryptocurrency. Our algorithm takes a new approach of selecting validator shards for each transaction from those that previously held the assets being transferred. This approach ensures the algorithm's robustness and efficiency. TRAIL is presented using PBFT for internal shard transaction processing and a modified version of PBFT for external cross-shard validation. We describe TRAIL, prove it correct, analyze its message complexity, and evaluate its performance. We propose various TRAIL optimizations: we describe how it can be adapted to other Byzantine-tolerant consensus algorithms, how a complete system may be built on the basis of it, and how TRAIL can be applied to existing and future sharded blockchains.

==> answerToReviewers.txt <==
REVIEWER 1

> 1. Is currency transmission -- as shown in the paper -- a
>    well-specified problem? If so, a reference should be provided. If
>    not, then the authors should explain how the properties they
>    mention are necessary and sufficient to solve the problem.

I added mention that we state the problem to formalize correcness.
Doing necesssary and sufficiency is a tough ask. 


>
> 2. If a client loses this information, it can be recovered via a
>    network-wide query. (P3 L258) It's not obvious how a client would
>    do that and no procedure or algorithm is provided in the paper.

addressed in practical considerations section

>
> 3. The paper states that only the source owner can start a
>    transaction. How is the system bootstrapped? More importantly, how
>    are the coins and wallets added to the system? Or does the system
>    stay static in terms of the set of wallets and the set of coins it
>    can handle (this won't work in any practical system)? How do you
>    prevent a malicious node from attaining ownership of any wallet
>    that hasn't yet established a source owner?

addressed in practical considerations section

> 4. We assume that every peer is able to identify which shard maintains
>    each wallet; this information can be provided by the client for a
>    specific target wallet if necessary. (P3 L323) Pretty big
>    assumption. How can each peer reliably identify which shard
>    maintains each wallet? Why can't a Byzantine shard claim to possess
>    a duplicate wallet as another shard? What if no client has this
>    information? The client with this information can be disconnected
>    due to a network failure or otherwise. 

I mention int Data model description that the peers are able to authenticate wallet owner. 

>    Furthermore, can the clients
>    be Byzantine themselves? The authors haven't specified that this
>    can't be the case.

Now, when we describe PBFT we clearly state that the algorithm works regardless of fau

> 5. Once the leader receives a client transaction request, it assigns
>    it a unique sequence number and starts the pre-prepare phase by
>    broadcasting a pre-prepare message containing the transaction and a
>    sequence number to all peers.  (P2 192) What's this unique sequence
>    number? How is this calculated?

is this worth addressing? This seems trivial? maybe with a couple of sentences?
added to practical considerations


> 6. The correctness proof is very thin and doesn't address the
>    properties the authors mentioned. A couple of lines make large
>    disconnected logical leaps. For instance, the total order property
>    states that two transactions t1 and t2 are committed in the same
>    order. If the two transactions deal with the same wallet, then
>    according to SimpleTRAIL, they must be moving different coins, or
>    t2 is rejected.

This has been re-written and made more detailed. 


REVIEWER 2

> The proof section must be reworked.
>
> 1. In particular the proof of Lemma A (that is central) to the proof of
>   correctness has several flaws:
>
> -- it claims to satisfy a property that is not defined (the
>    CONCURRENCY transmission problem, with two properties: 1-
>    transaction finality and 2- request satisfaction).
>
>    What is defined is the CURRENCY transmission problem, with two
>    different properties 1- ownership continuity and 2- request
>    satisfaction.
>
>    I suspect that it is a typo, as the remainder of the proof does
>    mention ownership continuity rather that transaction finality, thus
>    easyly fixable, but this is highly confusing.

it is a typo, fixed.

> 1.2. it does not mention the constraints on the Byzantine inside a shard.

what does he mean? tolerance threshold?

> 1.3.extra details must be added when the sender and/or the receiver of
>    the coin are Byzantine

addressed in Practical considerations section

> 2. Lemma 2 must mention the parameters for the Byzantine F and f, and how
>        they evolve when going from simpleTRAIL to TRAIL.
>
> 3. The message complexity section must remind the meaning of all
>   parameters (e.g. s, t).

we were missing explanation of $s$, fixed.

>

REVIEWER 3
>
>
> 1 the proposed solution is expensive

well, we aren't cheap

> 2 several aspects of the paper are not clear
this comment is unclear

> 3 weak experimental evaluation
cant fix that

> 4 the paper targets the specific case of asset transfer
sure

> 5 several typos
>
> On the positive side, and to the best of my knowledge, this is the
> first paper to propose an approach to tolerate the failure of a
> shard. It's difficult to tell since there are so many proposals in the
> space.
>
> 6. On the negative side, this paper has too many problems. While some
> problems can be fixed, the most serious is that the proposed solution
> seems expensive. PBFT alone is considered an expensive
> algorithm. Running PBFT across shards requires credible substantiation
> to be convincing, and this paper doesn't even get close. For example,
> what is the cost of TRAIL in terms of communication steps? How does
> TRAIL compare to other sharding solutions? Given the inherent costs, a
> convincing argument would require a realistic experimental setup
> instead of a simulation.

updated end of intro (before paper organization) to stress that we can drop-replace PBFT with another byzantine tolerant algorithm. This reviewer did not read Paper Organization subsection or Section 6  where
we dicuss it.

after re-reading the paper: we kind of anticipated that the readers might miss that
and the idea that PBFT may be replaced by another algorithm is stated multiple times: in the abstract, in the intro, and someplace in the conclusion. This is repeatative. I guess we can state the reasons as to why: PBFT is expensive

> 7. Several parts of the paper require more details. For example, After
> reading Section 2, I was under the impression that a transaction can
> only contain one coin. But then Section 4 says that coins can be split
> and merged. How is this possible?  What guarantees are provided? In
> any case, Section 4 and the discussion about splitting and merging
> coins deserves a more detailed discussion.

i think it is clear enogh

==> answerToReviewers2.txt <==
>
> ----------------------- REVIEW 1 ---------------------

> Pros:

> This paper uses a relatively rare coin-based model of
>  cryptocurrency, and proposes an effective mechanism for mapping
>  accounts (wallets) and transaction logs (ledgers) to shards. The
>  idea of grouping shards differently for each coin is novel.

I mentioned in "our contribution" of the Intro that our approach is "novel"

> ----------- Detailed review -----------

> Cons:

> The core methodology of TRAIL involves a Byzantine Fault detector,
>  which is neither provided by the author nor by the referenced
>  work.

I cited a few byzantine failure detectors papers.

> The method to avoid parallelizing transactions spending the
>  same coin is not specified, which is non-trivial because the source
>  shard can be faulty and simultaneously start two conflicting
>  external PBFTs.

the guy did not get the algorithm. 
I added a more detailed descripition as to how this is handled in
the "algorithm outline" of Section 3 (trail description)


>
> Major Comments

> 1. If a transaction spending a coin can start consensus execution
>  before a previous one spending the same coin completes, it may pass
>  the ISPRESENT check of the whole trail, resulting in double
>  spending. How to avoid this situation, especially when the source
>  shard is filled with faulty peers?

see the coment above


> 2. After optimizing internal transaction validation, the source
>  shard does not consult the trail shards about internal
>  transactions. How to propagate these internal consensus outputs to
>  the whole trail, in order for the trail peers to prepare for future
>  external transactions?

I added a bit more detail about how to deal with itnernal transactions: client has to resubmit them.  

> 3. References 6, 7, and 8 are all about CFT systems. How to detect
>  shards with Byzantine faults?

I cited byzantine failure detectors: it is a thing


> 4. In Fig.4, confirmed transactions are fewer than started honest
> ones. Does it indicate that TRAIL fails to satisfy the request
> satisfaction property?

I added that the transaction confirmation is delayed in Fig.4 description, 
please check.

> Minor Comments
> 1. How to guarantee the uniqueness of sequence number?

why are reviewers hung up on simple things? Do we want to say that it is shard ID+sequence ID within shard?

> 2. How to create an initial trail when minting a brand new coin?

A new coin needs to create an arbitrary trail. I added this to Section 5, 
subsection on merging and splitting coins. 

> 3. Checking transaction validity before sending PREPARE for internal
>  PBFT is not required, but should be.

I think this is done by our algorithm

> 4. The coin-based model in this paper is quite different from the
>  UTXO-based model of Bitcoin and account-based model in Ethereum. Is
> there any existing cryptocurrency that utilize a coin-based model?

not that we are aware of it. Added a sentence to lit review

> 5. The pseudo code do something "upon" some functions, making me
>  confused about which processes have called those functions. Maybe
>  "event" is a better term to use with "upon".

meh, live with us.

> 6. Some terms are used but not described, e.g. "guard" in "Data
> model and the problem" subsection, and "n" in "PBFT" subsection.

fixed

>
> ----------------------- REVIEW 2 ---------------------
> ----------- Paper weaknesses -----------

> 1. The paper is full of algorithms and abbreviations that make the
>    paper hard to read.
>
> 2. At some points the paper is hard to follow, specially because the
>    organization of the paper is not the best.
>
> 3. Abstract and introduction fails to describe the results of the
>    TRAIL, it presents the algorithms but no word for explaining the
>    results.
> ----------- Detailed review -----------

> Summary Authors present
> TRAIL is an algorithm that use a new consensus procedure to tolerate
> failed or malicious shard within a blockchain-based
> cryptocurrency. I consider the research topic as a good
> contribution, and it provides a good theoretical justification of it
> consensus procedure. I think the paper is well-organized, but I
> think that the author needs to improve the abstract. Authors needs
> to improve the presentation of the algorithm, it is preferable to
> see the main functions, it seems that they have placed functions
> that are usually utilities or helpers. Remove what is not really
> important and concentrate on explaining the main functions. The
> score I assign them is accept.
>
> Minor and major comments
>
>
> - Reduce the use of abbreviations, basically write in a way that
>   does not require repetition.
> - Algorithms can be reduced by leaving the pseudocode of the
>   important functions and leaving the simple functions mentioned,
>   such as RECORD, GETHARD, SEND, RECEIVE, only give a description,
>   they are functions that although it is understood that they are
>   more complicated and to some extent are obvious. It may be useful
>   to separate these functions and explain them briefly

this reviewer's comments are not very useful

>
> ----------------------- REVIEW 3 ---------------------

> ----------- Paper weaknesses -----------

> Potential vulnerability to Byzantine shards: The proposed TRAIL
>  system selects validate shards for each transaction to mitigate the
>  impact of failed or malicious shards in a blockchain-based
>  cryptocurrency. However, there is a concern that a Byzantine shard
>  could manipulate transaction records within its domain, potentially
>  disrupting the integrity of the transaction trail and facilitating
>  malicious transactions.

hmm, I think this reviewer has the same issue as the first reviewer: this is not possible
hopefully a more detailed explanation in algorithm outline

> ----------- Detailed review -----------
> However, certain concerns arise. Firstly, there's the possibility of
> a Byzantine shard manipulating transaction records internally,
> potentially compromising the integrity of the TRAIL coin transfer
> mechanism. 

see above

> Besides, as the number of shards increases, a substantial
> portion of transactions becomes cross-shard transactions,
> necessitating verification by other TRAIL shards. This could lead to
> efficiency issues within the system. It is suggested that the paper
> should include a discussion on the additional costs associated with
> implementing TRAIL to address these concerns effectively.

I added a subsection "Algorithm parameter selection" in Section 5 that discusses
the tradeoff between shard size and trail size. 
